Optimization Strategies for Enhancing Resource Efficiency in Transformers & Large Language Models

Advancements in Natural Language Processing are heavily reliant on the Transformer architecture, whose improvements come at substantial resource costs due to ever-growing model sizes. This study explores optimization techniques, including Quantization, Knowledge Distillation, and Pruning, focusing on energy and computational efficiency while retaining performance. Among standalone methods, 4-bit Quantization significantly reduces energy use with minimal accuracy loss. Hybrid approaches, like NVIDIA's Minitron approach combining KD and Structured Pruning, further demonstrate promising trade-offs between size reduction and accuracy retention. A novel optimization equation is introduced, offering a flexible framework for comparing various methods. Through the investigation of these compression methods, we provide valuable insights for developing more sustainable and efficient LLMs, shining a light on the often-ignored concern of energy efficiency.

==> largetuneopt.csv <==
GPT2-Large,Balanced,Energy Focus,Runtime Focus
8b,1.07084,0.46044,1.68125
4b,0.59813,0.51956,0.67671
Distil,1.08424,1.08011,1.08836
AH90,1.17478,1.17307,1.17650
AH80,1.33334,1.32804,1.33864
Distil+90,1.08101,1.07738,1.08465
Distil+80,1.09981,1.09571,1.10391
Distil+8b,1.08317,0.50701,1.65934
Distil+4b,0.64720,0.56608,0.72831
AH90+8b,1.34494,0.56045,2.12944
AH90+4b,0.72797,0.61951,0.83643
AH80+8b,1.60129,0.65417,2.54842
AH80+4b,0.85006,0.70210,0.99802
Distil+80+8b,1.09892,0.51195,1.68590
Distil+80+4b,0.64810,0.55922,0.73699
Distil+90+8b,1.05141,0.50241,1.60041
Distil+90+4b,0.63679,0.54836,0.72522


==> retuneopt.csv <==
GPT-2,Balanced,Energy Focus,Runtime Focus
8b,1.74391,0.69874,2.78909
4b,0.81646,0.58370,1.04921
Distil,1.05261,1.03678,1.06843
AH90,1.46510,1.46052,1.46967
AH80,1.73909,1.73005,1.74814
Distil+90,1.24127,1.21661,1.26592
Distil+80,1.49763,1.46505,1.53021
Distil+8b,1.48204,0.62118,2.34290
Distil+4b,0.80685,0.58733,1.02636
AH90+8b,2.62211,1.03985,4.20437
AH90+4b,1.23718,0.89972,1.57464
AH80+8b,3.22426,1.27258,5.17595
AH80+4b,1.48376,1.05046,1.91706
Distil+80+8b,2.12060,0.87631,3.36489
Distil+80+4b,1.16339,0.82386,1.50292
Distil+90+8b,1.74562,0.72946,2.76177
Distil+90+4b,0.96540,0.70212,1.22868
Pruned,1.24076,1.17860,1.30292


==> xltuneopt.csv <==
GPT2-XL,Balanced,Energy Focus,Runtime Focus
8b,0.72152,0.37111,1.07194
4b,0.56617,0.53114,0.60119
AH90,0.92146,0.96752,0.87541
AH80,1.00753,1.05542,0.95964
AH90+8b,0.84936,0.39464,1.30407
AH90+4b,0.56763,0.52417,0.61110
AH80+8b,0.99088,0.44857,1.53318
AH80+4b,0.63388,0.57236,0.69540
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,
,,,

